Flashlight CNN Image Denoising

This paper proposes a learning-based denoising method called FlashLight CNN (FLCNN) that implements a deep neural network for image denoising. The proposed approach is based on deep residual networks and inception networks and it is able to leverage many more parameters than residual networks alone for denoising grayscale images corrupted by additive white Gaussian noise (AWGN). FlashLight CNN demonstrates state of the art performance when compared quantitatively and visually with the current state of the art image denoising methods.

==> data_csv/bsd68_performance.csv <==
dataset sigma flashlightcnn dncnn ffdnet bm3d ircnn hrlnet
bsd68 15 31.78/0.9418 31.74/0.8908 31.62/0.8902 31.13/0.8741 31.63/0.8881 -/-
bsd68 25 29.33/0.904 29.23/0.8279 29.19/0.829 28.61/0.8024 29.14/0.8247 29.14/0.8238
bsd68 50 26.4/0.8321 26.23/0.7183 26.3/0.7242 25.69/0.6881 26.18/0.7162 26.16/0.7143


==> data_csv/bsd68_performance_ssim.csv <==
dataset sigma flashlightcnn flashlightcnnssim dncnn dncnnssim ffdnet ffdnetssim bm3d bm3dssim ircnn ircnnssim hrlnet hrlnetssim
bsd68 15 31.779683491354604 0.8928132249442486 31.74003336814081 0.8908373875964885 31.622510602740523 0.8901863167357843 31.13220047698834 0.8741201553419901 31.627849735419016 0.8880735857079859 0 0
bsd68 25 29.334694894878027 0.8326447598089226 29.229926198726073 0.8279369474622729 29.188354801759708 0.8290284086774147 28.608990853773392 0.8024063597809749 29.139903791972326 0.824743403405658 29.14 0.8238
bsd68 50 26.397118170854082 0.7290576898323387 26.22780414593848 0.7183271523216783 26.295240396573057 0.7242135895111307 25.691624030678714 0.6881416913658525 26.176515734095197 0.7162240425632621 26.16 0.7143


==> data_csv/details.txt <==
[0.89059509 0.92885522 0.89765109 0.86168229 0.91500247 0.88445336
 0.88755153 0.91406261 0.87847004 0.85465805 0.84673084 0.85840677]
[27.30194749 30.93928901 27.35841647 25.8416505  27.09395169 25.92795375
 26.78911409 29.81443446 26.98181216 27.40897804 27.31792942 27.30182235]
[['set12' '15' '32.96598612724124' '0.9554154683543353'
  '32.8657142002609' '0.9029943489928117' '32.77171978532772'
  '0.9032513080592522' '32.409316719311185' '0.8958568012242937'
  '32.76838920763709' '0.9008634181198197' '0' '0']
 ['set12' '25' '30.65700765536567' '0.9327832425399457'
  '30.437758189134144' '0.8616460989210734' '30.454799823187273'
  '0.8639182301828517' '29.996797029109416' '0.8505273058073377'
  '30.37765472961759' '0.8597157619710359' '30.46' '0.8368']
 ['set12' '50' '27.50644161772756' '0.8848432799442044'
  '27.190848140004842' '0.7822121914279502' '27.325797300602346'
  '0.7895684390440718' '26.764224234257345' '0.7659751849827551'
  '27.142630222231404' '0.7794739146559979' '27.29' '0.7369']]


[0.72416353 0.87447119 0.89074473 0.85825877 0.79463827 0.91730069
 0.82256542 0.74478578 0.83754343 0.8371371  0.86692288 0.7845563
 0.82831207 0.87850665 0.78895577 0.84203596 0.90402458 0.92066146
 0.81904977 0.86776804 0.83643034 0.79570426 0.8521766  0.84993811
 0.8971244  0.8161492  0.84963483 0.91112669 0.75442714 0.82907339
 0.71200485 0.75995619 0.87154194 0.92430651 0.80848038 0.68535585
 0.79970142 0.80375726 0.92322312 0.84469997 0.80903012 0.85819101
 0.89307573 0.8097845  0.90678189 0.76647042 0.7427694  0.90658847
 0.88435068 0.76700882 0.83030411 0.89098112 0.8486462  0.84494851
 0.78454806 0.66211892 0.7988165  0.85631646 0.84558706 0.85985553
 0.85081858 0.95252162 0.77206545 0.72672419 0.83200154 0.98042697
 0.77884117 0.79828809]
[23.23719228 27.50215488 27.14647716 27.77117939 24.83454145 30.53967385
 25.58849559 23.22270062 26.2281408  26.96225133 25.92816028 25.4263304
 26.89046584 28.1285333  24.35221408 24.60238432 30.70861625 30.6461455
 25.64679131 26.06084412 22.97748105 24.23691866 25.60837586 25.54317337
 26.38841739 25.86657596 27.27148933 30.53902695 21.09230412 27.10392693
 21.41927558 23.57446726 24.91785364 31.26503503 25.47342773 26.31634946
 26.43569196 26.33554734 29.58104623 26.73485009 25.2276767  26.89777797
 27.20519584 24.67682989 31.43568234 23.31695484 23.75350927 26.52674603
 29.45380318 24.33918806 25.28746187 29.98096518 29.26155399 26.31464272
 24.71608746 21.12873126 25.87571073 29.215103   28.46124755 28.91902665
 27.76156397 31.22832611 23.44435458 24.3323739  26.36529429 35.2667333
 21.5401747  22.96679356]
[['bsd68' '15' '31.779683491354604' '0.9417898066304948'
  '31.74003336814081' '0.8908373875964885' '31.622510602740523'
  '0.8901863167357843' '31.13220047698834' '0.8741201553419901'
  '31.627849735419016' '0.8880735857079859' '0' '0']
 ['bsd68' '25' '29.334694894878027' '0.9039902237057663'
  '29.229926198726073' '0.8279369474622729' '29.188354801759708'
  '0.8290284086774147' '28.608990853773392' '0.8024063597809749'
  '29.139903791972326' '0.824743403405658' '29.14' '0.8238']
 ['bsd68' '50' '26.397118170854082' '0.8321334704811431'
  '26.22780414593848' '0.7183271523216783' '26.295240396573057'
  '0.7242135895111307' '25.691624030678714' '0.6881416913658525'
  '26.176515734095197' '0.7162240425632621' '26.16' '0.7143']]







[0.84759044 0.90323407 0.81650843 0.9137448  0.97090667 0.81221734
 0.89042024 0.84800928 0.95476996 0.9491425  0.94867514 0.86354273
 0.8830904  0.86516258 0.86040697 0.92339037 0.91137067 0.78377281
 0.91483254 0.85720254 0.87011888 0.85969204 0.91580212 0.92632149
 0.93258098 0.82982469 0.88751307 0.9239906  0.91410837 0.90731358
 0.86395392 0.91302994 0.88162228 0.75549245 0.92859892 0.92802067
 0.86525134 0.81175505 0.9009762  0.96997064 0.9211219  0.93673542
 0.93003079 0.903213   0.93481071 0.91488629 0.91527563 0.94272726
 0.88255012 0.85857914 0.89601084 0.94421414 0.88794116 0.86203507
 0.94505387 0.88204981 0.89286335 0.9339839  0.91493732 0.8189756
 0.877108   0.90808753 0.7966866  0.88165135 0.88800242 0.84399661
 0.96761542 0.92347811 0.87252222 0.80975573 0.79684971 0.9477518
 0.8109892  0.87641314 0.92968064 0.88282812 0.83114186 0.86280426
 0.84264534 0.95541251 0.9522269  0.95983395 0.87529509 0.86262907
 0.94529327 0.92540205 0.94110645 0.81259669 0.83266581 0.96215438
 0.80833186 0.90311427 0.95428411 0.87788077 0.74296703 0.93910712
 0.88645633 0.79551256 0.86592082 0.86070541]
[27.70053305 27.00281328 24.48839019 26.40986742 30.23903145 24.14607338
 27.51060687 23.72718676 33.20430681 29.85081513 30.43617081 25.44176251
 27.72603184 24.89848172 26.76638954 31.69040067 26.62371202 24.82886421
 25.66718057 23.50019189 28.33735736 26.07907943 29.06183603 26.39288212
 30.94193811 28.15679906 28.25029199 30.59289483 27.88264844 25.9894525
 24.66024715 28.92486102 28.11284553 23.60798568 28.68459476 29.09997603
 25.67695496 26.52659657 25.63948372 30.32619672 26.41153674 29.13336015
 30.26294997 28.79659916 27.78898653 26.49313665 24.89168695 24.2287334
 25.1921187  25.19337597 26.87857157 29.61601184 24.71045496 23.78973698
 30.93438755 25.8083702  28.34702352 27.71406318 28.43265189 24.28875451
 25.65018216 25.67393256 23.66772641 27.0923193  26.87148539 25.14396365
 29.11553411 29.35228677 25.6897729  23.45183971 26.94087641 24.9472425
 22.68586693 25.23633074 31.0717283  25.11755844 23.7203407  27.66633555
 25.86413047 32.70369047 33.29831956 31.68961928 24.66864197 27.2839119
 28.75971109 29.84370457 29.51653271 22.23036628 26.0529835  32.95275956
 23.85588975 24.53084333 30.23857265 27.59610933 21.90193625 27.63971883
 26.05983952 22.76857238 26.44962351 26.70507085]
[['urban100' '15' '33.0154924956929' '0.9647057373872877'
  '32.67617156868751' '0.9249906086360498' '32.435952167030585'
  '0.9277430563876908' '32.39600458206829' '0.9231988256016777'
  '32.48696892736543' '0.9244078704264374' '0' '0']
 ['urban100' '25' '30.526589555768343' '0.9420849710576575'
  '29.969555415157142' '0.8789050521302012' '29.950006693358443'
  '0.8894546603719229' '29.76666535906616' '0.8789876428877554'
  '29.820330646657418' '0.8839395588877682' '0' '0']
 ['urban100' '50' '27.054221128366112' '0.8883082752438263'
  '26.280297032504535' '0.7864381068535374' '26.546549553214554'
  '0.805981447876845' '26.081318598834606' '0.7796949640100961'
  '26.238040736179915' '0.7926614755333752' '0' '0']]
Done!


==> data_csv/inception_cnn_models_div2k.csv <==
Experiment Layers Total-Layers Params PSRN
1 5-3-0-3 11 1009793 31.4662855200708
2 5-3-0-4 12 1181633 31.5187722694318
3 5-3-0-5 13 1353473 31.5428848333531
5 5-3-0-7 15 1697153 31.53508795054
7 5-4-0-3 12 1112385 31.4987102153788
8 5-4-0-4 13 1284225 31.4990400893234
13 5-5-0-3 13 1214977 31.4947041314344
14 5-5-0-4 14 1386817 31.5300196397915
4 5-3-0-6 14 1525313 31.5423501935038
9 5-4-0-5 14 1456065 31.5283540621506
10 5-4-0-6 15 1627905 31.5524975579081
11 5-4-0-7 16 1799745 31.5356542303465
#15 5-5-0-5 15 1558657 31.3819708580766
#16 5-5-0-6 16 1730497 29.7795912688447
#17 5-5-0-7 17 1902337 30.5490718914951


==> data_csv/inception_cnn_models_dncnn.csv <==
Experiment Layers Total-Layers Params PSRN
1994 10-0-0-0 10 371777 31.24233576262294
1999 15-0-0-0 15 557057 31.374022838030196
2000 20-0-0-0 20 742337 31.382667763239088
1995 25-0-0-0 25 927617 31.422052580734896
1996 30-0-0-0 30 1112897 30.754156772407104
1997 35-0-0-0 35 1298177 31.202538520395837
1998 40-0-0-0 40 1483457 29.68675867914706

==> data_csv/set12_performance.csv <==
dataset sigma flashlightcnn dncnn ffdnet bm3d ircnn hrlnet
set12 15 32.97/0.9554 32.87/0.903 32.77/0.9033 32.41/0.8959 32.77/0.9009 -/-
set12 25 30.66/0.9328 30.44/0.8616 30.45/0.8639 30.00/0.8505 30.38/0.8597 30.46/0.8368
set12 50 27.51/0.8848 27.19/0.7822 27.33/0.7896 26.76/0.766 27.14/0.7795 27.29/0.7369


==> data_csv/set12_performance_ssim.csv <==
dataset sigma flashlightcnn flashlightcnnssim dncnn dncnnssim ffdnet ffdnetssim bm3d bm3dssim ircnn ircnnssim hrlnet hrlnetssim
set12 15 32.96598612724124 0.9052623048565751 32.8657142002609 0.9029943489928117 32.77171978532772 0.9032513080592522 32.409316719311185 0.8958568012242937 32.76838920763709 0.9008634181198197 0 0
set12 25 30.65700765536567 0.8673095066509727 30.437758189134144 0.8616460989210734 30.454799823187273 0.8639182301828517 29.996797029109416 0.8505273058073377 30.37765472961759 0.8597157619710359 30.46 0.8368
set12 50 27.50644161772756 0.7954590522544454 27.190848140004842 0.7822121914279502 27.325797300602346 0.7895684390440718 26.764224234257345 0.7659751849827551 27.142630222231404 0.7794739146559979 27.29 0.7369


==> data_csv/total_performance.csv <==
dataset sigma flashlightcnn flashlightcnn_ssim dncnn dncnn_ssim ffdnet ffdnet_ssim bm3d bm3d_ssim ircnn ircnn_ssim hrlnet hrlnet_ssim
set12 15 32.96598612724124 0.9554154683543353 32.8657142002609 0.9029943489928117 32.77171978532772 0.9032513080592522 32.409316719311185 0.8958568012242937 32.76838920763709 0.9008634181198197 0 0
set12 25 30.65700765536567 0.9327832425399457 30.437758189134144 0.8616460989210734 30.454799823187273 0.8639182301828517 29.996797029109416 0.8505273058073377 30.37765472961759 0.8597157619710359 30.46 0.8368
set12 50 27.50644161772756 0.8848432799442044 27.190848140004842 0.7822121914279502 27.325797300602346 0.7895684390440718 26.764224234257345 0.7659751849827551 27.142630222231404 0.7794739146559979 27.29 0.7369
bsd68 15 31.779683491354604 0.9417898066304948 31.74003336814081 0.8908373875964885 31.622510602740523 0.8901863167357843 31.13220047698834 0.8741201553419901 31.627849735419016 0.8880735857079859 0 0
bsd68 25 29.334694894878027 0.9039902237057663 29.229926198726073 0.8279369474622729 29.188354801759708 0.8290284086774147 28.608990853773392 0.8024063597809749 29.139903791972326 0.824743403405658 29.14 0.8238
bsd68 50 26.397118170854082 0.8321334704811431 26.22780414593848 0.7183271523216783 26.295240396573057 0.7242135895111307 25.691624030678714 0.6881416913658525 26.176515734095197 0.7162240425632621 26.16 0.7143
urban100 15 33.0154924956929 0.9647057373872877 32.67617156868751 0.9249906086360498 32.435952167030585 0.9277430563876908 32.39600458206829 0.9231988256016777 32.48696892736543 0.9244078704264374 0 0
urban100 25 30.526589555768343 0.9420849710576575 29.969555415157142 0.8789050521302012 29.950006693358443 0.8894546603719229 29.76666535906616 0.8789876428877554 29.820330646657418 0.8839395588877682 0 0
urban100 50 27.054221128366112 0.8883082752438263 26.280297032504535 0.7864381068535374 26.546549553214554 0.805981447876845 26.081318598834606 0.7796949640100961 26.238040736179915 0.7926614755333752 0 0


==> data_csv/urban100_performance.csv <==
dataset sigma flashlightcnn dncnn ffdnet bm3d ircnn hrlnet
urban100 15 33.02/0.9647 32.68/0.925 32.44/0.9277 32.40/0.9232 32.49/0.9244 -/-
urban100 25 30.53/0.9421 29.97/0.8789 29.95/0.8895 29.77/0.879 29.82/0.8839 -/-
urban100 50 27.05/0.8883 26.28/0.7864 26.55/0.806 26.08/0.7797 26.24/0.7927 -/-


==> data_csv/urban100_performance_ssim.csv <==
dataset sigma flashlightcnn flashlightcnnssim dncnn dncnnssim ffdnet ffdnetssim bm3d bm3dssim ircnn ircnnssim hrlnet hrlnetssim
urban100 15 33.0154924956929 0.9322846878668786 32.67617156868751 0.9249906086360498 32.435952167030585 0.9277430563876908 32.39600458206829 0.9231988256016777 32.48696892736543 0.9244078704264374 0 0
urban100 25 30.526589555768343 0.8961536718738066 29.969555415157142 0.8789050521302012 29.950006693358443 0.8894546603719229 29.76666535906616 0.8789876428877554 29.820330646657418 0.8839395588877682 0 0
urban100 50 27.054221128366112 0.8182967599133607 26.280297032504535 0.7864381068535374 26.546549553214554 0.805981447876845 26.081318598834606 0.7796949640100961 26.238040736179915 0.7926614755333752 0 0


==> data_image/house_sigma.csv <==
noisy
20.246
32.918
33.162
33.629


==> data_image/plane_sigma.csv <==
noisy
14.607
25.236
25.781
25.926


==> data_image/ship_sigma.csv <==
noisy
20.282
29.822
30.141
30.342
